Adversarial Defense based on Structure-to-Signal Autoencoders

Adversarial attack methods have demonstrated the fragility of deep neural networks. Their imperceptible perturbations are frequently able fool classifiers into potentially dangerous misclassifications. We propose a novel way to interpret adversarial perturbations in terms of the effective input signal that classifiers actually use. Based on this, we apply specially trained autoencoders, referred to as S2SNets, as defense mechanism. They follow a two-stage training scheme: first unsupervised, followed by a fine-tuning of the decoder, using gradients from an existing classifier. S2SNets induce a shift in the distribution of gradients propagated through them, stripping them from class-dependent signal. We analyze their robustness against several white-box and gray-box scenarios on the large ImageNet dataset. Our approach reaches comparable resilience in white-box attack scenarios as other state-of-the-art defenses in gray-box scenarios. We further analyze the relationships of AlexNet, VGG 16, ResNet 50 and Inception v3 in adversarial space, and found that VGG 16 is the easiest to fool, while perturbations from ResNet 50 are the most transferable.

==> figures/overview.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{346.50230107bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.12598341)%
    \put(0.19301639,-0.09993398){\color[rgb]{0.01176471,0.01176471,0.01176471}\transparent{0.42925277}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overview.pdf}}%
    \put(0.0949969,0.00514065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{White-Box}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{overview.pdf}}%
    \put(0.32563064,0.00485879){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{White-Box$^+$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{overview.pdf}}%
    \put(0.51091516,0.00485879){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Gray-Box$^-$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{overview.pdf}}%
    \put(0.65095766,0.00514065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Black-Box}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{overview.pdf}}%
    \put(0.76148855,0.1050881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\netname}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{overview.pdf}}%
    \put(0.76050759,0.07220735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{classifier$_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{overview.pdf}}%
    \put(0.76050759,0.03948439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{classifier$_2$}}}%
    \put(0.9077962,0.10508735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{adv. img.}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{overview.pdf}}%
    \put(0.90828933,0.0382788){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{classifier}}}%
    \put(0.90829938,0.07236514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{defense}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{overview.pdf}}%
  \end{picture}%
\endgroup%


==> figures/s2sintuition.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 's2sintuition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{346.50228882bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.12598341)%
    \put(0.19301639,-0.09993398){\color[rgb]{0.01176471,0.01176471,0.01176471}\transparent{0.42925277}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{s2sintuition.pdf}}%
    \put(0.37299257,0.05777244){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Vulnerable}}}%
    \put(0.34343224,0.04045565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.30084954,0.06420878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.20544086,0.04830116){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\netnames}}}%
    \put(0.3724007,0.03608444){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Classifier}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{s2sintuition.pdf}}%
    \put(0.3538467,0.00564646){\color[rgb]{0.96862745,0.77647059,0.57254902}\makebox(0,0)[b]{\smash{}}}%
    \put(0.37325747,0.01801973){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\nabla_x f$}}}%
    \put(0.20080076,0.02687336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\nabla_x f \circ g$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{s2sintuition.pdf}}%
    \put(0.05042806,0.10917473){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Structural}}}%
    \put(0.04971784,0.04579795){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Semantic}}}%
    \put(0.2889611,0.09667918){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Gradient Space}}}%
    \put(0.79944201,0.10371874){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0.82185273,0.09667918){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Perturbation Space $\mathcal{P}$}}}%
    \put(0.82233182,0.03751984){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Adversarial Space $\mathcal{P}_{x,f}$}}}%
    \put(0.55644717,0.06693761){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Adversarial}}}%
    \put(0.55567492,0.0427896){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Attack}}}%
  \end{picture}%
\endgroup%

